Identifying Blue Large Amplitude Pulsators from Gaia DR2 & ZTF DR3

Blue Large Amplitude Pulsators (BLAPs) are hot, subluminous stars undergoing rapid variability with periods of under 60 mins. They have been linked with the early stages of pre-white dwarfs and hot subdwarfs. They are a rare class of variable star due to their evolutionary history within interacting binary systems and the short timescales relative to their lifetime in which they are pulsationally unstable. All currently known BLAPs are relatively faint (15-19 mag) and are located in the Galactic plane. These stars have intrinsically blue colours but the large interstellar extinction in the Galactic plane prevents them from swift identification using colour-based selection criteria. In this paper, we correct the Gaia $G$-band apparent magnitude and $G_{\mathrm{BP}}-G_{\mathrm{RP}}$ colours of 89.6 million sources brighter than 19 mag in the Galactic plane with good quality photometry combined with supplementary all-sky data totalling 162.3 million sources. Selecting sources with colours consistent with the known population of BLAPs and performing a cross-match with the Zwicky Transient Facility (ZTF) DR3, we identify 98 short period candidate variables. Manual inspection of the period-folded light curves reveals 22 candidate BLAPs. Of these targets, 6 are consistent with the observed periods and light curves of the known BLAPs, 10 are within the theoretical period range of BLAPs and 6 are candidate high-gravity BLAPs. We present follow-up spectra of 21 of these candidate sources and propose to classify 1 of them as a BLAP, and tentatively assign an additional 8 of them as BLAPs for future population studies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> hrdiag_blap.csv <==
5.94348336523036,0.974616314050802
2.5150331778905,0.087597989410807
5.60172068042931,-0.438896275328878
3.79062743159881,-0.298589324092692
4.27594585260158,-0.419237991902852
3.07542442875601,0.221424456203206
4.18404162957096,0.155080751928253
5.1587928860647,-0.31702112941335
2.20927256195364,-0.179902550523173
4.91049416130924,-0.233811877272059
3.11643000039848,-0.163831451255798
4.16697727370648,0.235050916502228
1.61567008781699,0.15956259718984


==> hrdiag_new.csv <==
3.4127255,0.1181612
1.434059,-0.1167627
4.6063338,0.1263525
2.5308359,-0.1226673
7.5612988,-0.2070683
2.01432058918989,-0.124111813123322
3.321118,-0.0287234
6.172307,-0.2182698
4.2878922,0.037102
1.3488289,-0.2093358
3.8614341,-0.2296705
4.7727921,-0.3141453
4.5133262,-0.0639434
6.9287287,0.1914291
5.3082117,-0.4075758
5.1491669,-0.4709604
7.3184828,0.0846405
4.7383013,-0.1722066
7.1268512,0.1801647
5.9509614,0.1791262
3.5393078,-0.5028655
4.2675388,-0.3683298


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> svg-inkscape/orcid_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'orcid_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{54bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{orcid_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> t35g50e25.dat.txt <==
# Husfeld et al models for non-LTE Helium-rich stars
# teff = 35000 K (value for the effective temperature for the model. Temperatures are given in K)
# logg = 5 log(cm/s2) (value for Log(G) for the model.)
# yhe = 0.25  (value for the Helium abundance)
#
# column 1: WAVELENGTH (ANGSTROM), Wavelength in Angstrom
# column 2: FLUX (ERG/CM2/S/A), Flux in erg/cm2/s/A
        29.9793    -1.67509e-46 
        37.4741     6.22028e-41 
        49.9654     1.02715e-26 
        59.9585     9.09652e-20 
        74.9481     4.92364e-13 
        87.8481      3.20734e-9 
        102.968      4.67076e-6 
        120.691      0.00205486 
        141.464        0.343621 
        165.813         25.4564 
        194.352         930.564 
        227.804           18355 
        227.808         18361.1 
        227.847           18415 
        227.851          154097 
        267.015          812298 
        312.969      6.12756e+6 
        366.832      3.33802e+7 
        429.966      1.29473e+8 
        503.964      3.68303e+8 
        503.969     1.78355e+10 
        503.974     1.78355e+10 
        584.402     1.60595e+10 
        677.664     1.60131e+10 
         785.81     1.66145e+10 
        911.214     1.69697e+10 
        911.232     1.69824e+10 
        911.391     1.69824e+10 
        911.393     1.69824e+10 
        911.753     1.69824e+10 
        911.754     1.63779e+11 
        1071.68     1.06335e+11 
           1100     9.88643e+10 
        1144.99     8.82588e+10 
        1145.67     8.81029e+10 
           1150      8.7157e+10 
        1150.67     8.70117e+10 
        1155.67     8.59355e+10 
           1160     8.50155e+10 
        1160.67      8.4874e+10 
        1165.67     8.38261e+10 
           1170     8.29294e+10 
        1170.67     8.27913e+10 
           1175     8.19045e+10 
        1175.67     8.17678e+10 
        1180.67     8.07473e+10 
        1185.67      7.9726e+10 
        1190.67     7.86935e+10 
        1195.67      7.7588e+10 
        1200.67     7.63036e+10 
        1203.67     7.52243e+10 
        1205.67     7.42454e+10 
        1207.67     7.25242e+10 
        1209.67     6.95077e+10 
        1210.67     6.66389e+10 
        1211.67      6.2623e+10 
        1212.67     5.54379e+10 
        1213.17     5.10571e+10 
        1213.67     4.47692e+10 
        1214.17     3.80561e+10 
        1214.67     3.01032e+10 
        1214.87     2.63842e+10 
        1215.07     2.10395e+10 
        1215.27      1.7243e+10 
        1215.47     1.24104e+10 
        1215.57       5.9948e+9 
        1215.67      4.20249e+9 
        1215.77      5.98988e+9 
        1215.87     1.23904e+10 
        1216.07     1.94434e+10 
        1216.27      2.3422e+10 
        1216.47     2.73004e+10 
        1216.67      3.1002e+10 
        1217.17     3.93032e+10 
        1217.67     4.61395e+10 
        1218.17     5.23992e+10 
        1218.67     5.63108e+10 
        1219.67     6.25621e+10 
        1220.67     6.56891e+10 
        1221.67     6.78821e+10 
        1223.67     6.98558e+10 
        1225.67     7.07397e+10 
        1227.67     7.09496e+10 
        1230.67     7.09347e+10 
        1235.67     7.04279e+10 
        1240.67     6.97518e+10 
        1245.67     6.89997e+10 
           1250     6.83371e+10 
        1250.67      6.8234e+10 
        1255.67      6.7464e+10 
        1260.37     6.67382e+10 
        1260.67     6.66921e+10 
        1265.67     6.59275e+10 
        1270.67     6.51708e+10 
        1275.67     6.44232e+10 
           1280     6.37827e+10 
        1280.67     6.36841e+10 
        1285.39     6.29951e+10 
        1285.67       6.296e+10 
           1300     6.09258e+10 
        1482.29     4.08864e+10 
        1610.43     3.15418e+10 
        1615.43     3.12296e+10 
        1620.43     3.09137e+10 
        1625.43     3.05879e+10 
        1628.43     3.03695e+10 
        1630.43     3.02088e+10 
        1632.43     2.99859e+10 
        1634.43     2.96685e+10 
        1635.43     2.93828e+10 
        1636.43     2.90059e+10 
        1637.43     2.82337e+10 
        1637.93     2.77374e+10 
        1638.43     2.68525e+10 
        1638.93     2.57521e+10 
        1639.43     2.40344e+10 
        1639.63     2.30173e+10 
        1639.83     2.16853e+10 
        1640.03       1.986e+10 
        1640.23     1.64902e+10 
        1640.33      9.27075e+9 
        1640.43      3.54985e+9 
        1640.53      9.26515e+9 
        1640.63      1.6471e+10 
        1640.83     1.98158e+10 
        1641.03     2.16149e+10 
        1641.23     2.29204e+10 
        1641.43     2.39108e+10 
        1641.93      2.5563e+10 
        1642.43     2.65998e+10 
        1642.93     2.74241e+10 
        1643.43     2.78611e+10 
        1644.43     2.85199e+10 
        1645.43     2.87835e+10 
        1646.43     2.89579e+10 
        1648.43     2.90497e+10 
        1650.43     2.90469e+10 
        1652.43     2.89791e+10 
        1655.43      2.8855e+10 
        1660.43     2.86072e+10 
        1665.43     2.83485e+10 
        1670.43     2.80846e+10 
        1743.28     2.45117e+10 
        2050.23     1.44432e+10 
        2050.27     1.47957e+10 
        2309.03      9.86688e+9 
        2600.43      6.55138e+9 
        2600.48      6.59618e+9 
        2849.21      4.79542e+9 
        3121.71      3.47863e+9 
        3121.78      3.48828e+9 
         3421.8      2.51999e+9 
        3421.87      2.59418e+9 
        3644.85       2.0691e+9 
        3644.93      2.07055e+9 
        3647.02      2.06628e+9 
        3647.02       2.3632e+9 
        3679.67      2.28658e+9 
        3679.75      2.31512e+9 
        3869.81      1.92124e+9 
        3872.31      1.91654e+9 
        3874.81       1.9118e+9 
        3877.81      1.90598e+9 
        3881.81       1.8975e+9 
        3883.81      1.89221e+9 
        3884.81      1.88874e+9 
        3885.81      1.88391e+9 
        3886.31      1.88047e+9 
        3886.81      1.87572e+9 
        3887.31      1.86861e+9 
        3887.81      1.85676e+9 
        3888.31      1.83414e+9 
        3888.81      1.78214e+9 
        3888.91      1.76401e+9 
        3889.01      1.74141e+9 
        3889.21       1.6764e+9 
        3889.31      1.62865e+9 
        3889.41      1.56075e+9 
        3889.61      1.22838e+9 
        3889.81      1.04644e+9 
        3890.01      1.22021e+9 
        3890.21      1.54166e+9 
        3890.41      1.66343e+9 
        3890.61      1.73099e+9 
        3890.81      1.77328e+9 
        3891.31      1.82643e+9 
        3891.81      1.84838e+9 
        3892.31      1.85892e+9 
        3892.81      1.86448e+9 
        3893.31      1.86756e+9 
        3893.81      1.86929e+9 
        3894.63      1.87044e+9 
        3894.81      1.87054e+9 
           3895       1.8706e+9 
        3895.81      1.87046e+9 
        3897.81       1.8686e+9 
        3900.07      1.86449e+9 
        3901.81      1.86171e+9 
        3904.81      1.85665e+9 
        3905.07      1.85619e+9 
        3907.31       1.8523e+9 
        3909.81      1.84783e+9 
        3910.07      1.84771e+9 
        3915.07      1.83852e+9 
        3920.07      1.82925e+9 
        3925.07      1.81986e+9 
        3930.07       1.8103e+9 
        3935.07      1.79969e+9 
        3940.07      1.78806e+9 
        3945.07      1.77483e+9 
        3950.07      1.75427e+9 
        3955.07      1.72108e+9 
        3958.07      1.68013e+9 
        3960.07      1.64094e+9 
        3962.07       1.5632e+9 
        3964.07      1.35392e+9 
        3965.07      1.36658e+9 
        3966.07      1.39321e+9 
        3967.07       1.3358e+9 
        3967.57      1.30344e+9 
        3968.07      1.26513e+9 
        3968.57       1.2227e+9 
        3969.07      1.17583e+9 
        3969.27      1.15483e+9 
        3969.47      1.13194e+9 
        3969.67      1.10711e+9 
        3969.87      1.08448e+9 
        3969.97      1.07717e+9 
        3970.07      1.07516e+9 
        3970.17      1.07691e+9 
        3970.27      1.08393e+9 
        3970.47      1.10601e+9 
        3970.67      1.13027e+9 
        3970.87      1.15256e+9 
        3971.07      1.17296e+9 
        3971.57      1.21832e+9 
        3972.07      1.25932e+9 
        3972.57      1.29643e+9 
        3973.07      1.32812e+9 
        3974.07      1.39002e+9 
        3975.07      1.43949e+9 
         3975.6      1.46608e+9 
        3976.07      1.48956e+9 
        3978.07      1.56179e+9 
        3980.07      1.61854e+9 
        3982.07      1.64577e+9 
        3985.07      1.67396e+9 
        3990.07      1.68907e+9 
        3995.07       1.6927e+9 
         3996.2      1.69211e+9 
        4000.07      1.68914e+9 
         4001.2      1.68807e+9 
        4005.07      1.68379e+9 
         4006.2      1.68236e+9 
         4008.7      1.67878e+9 
        4010.07       1.6764e+9 
         4011.2      1.67391e+9 
        4015.07      1.65374e+9 
         4016.2      1.63569e+9 
         4018.2      1.61189e+9 
        4020.07      1.57511e+9 
         4020.2      1.57208e+9 
         4021.2      1.53983e+9 
         4022.2      1.48522e+9 
         4022.7      1.45127e+9 
         4023.2       1.4137e+9 
         4023.7      1.36745e+9 
         4024.2      1.31367e+9 
         4024.4      1.29157e+9 
         4024.6      1.26892e+9 
         4024.8       1.2474e+9 
           4025      1.22751e+9 
        4025.07      1.22202e+9 
         4025.2      1.21173e+9 
         4025.4      1.16427e+9 
         4025.6      1.08205e+9 
         4025.8      1.11123e+9 
           4026      1.06728e+9 
         4026.2      9.11799e+8 
         4026.4      9.68249e+8 
         4026.6      1.06987e+9 
         4026.8      1.12892e+9 
           4027      1.16987e+9 
         4027.2      1.20497e+9 
         4027.7      1.28103e+9 
         4028.2      1.34328e+9 
         4028.7      1.39083e+9 
         4029.2      1.43442e+9 
         4029.7      1.46807e+9 
        4029.84      1.47973e+9 
        4030.07      1.49789e+9 
         4030.2      1.50757e+9 
         4031.2      1.54724e+9 
        4031.73      1.56116e+9 
         4032.2      1.57257e+9 
         4034.2       1.6005e+9 
        4034.83      1.60572e+9 
        4035.07      1.60757e+9 
         4036.2      1.61439e+9 
        4036.73      1.61683e+9 
        4040.07       1.6246e+9 
         4041.2       1.6262e+9 
        4041.73      1.62625e+9 
         4043.7      1.62551e+9 
         4046.2      1.62321e+9 
        4046.73       1.6226e+9 
         4051.2      1.61648e+9 
        4051.73      1.61568e+9 
         4056.2      1.60854e+9 
        4056.73      1.60773e+9 
        4061.73      1.59919e+9 
        4066.73      1.58912e+9 
           4070      1.58184e+9 
        4071.73      1.57772e+9 
         4075.6      1.56769e+9 
        4076.73      1.56455e+9 
        4081.73      1.54312e+9 
        4086.73      1.51096e+9 
        4089.73      1.47637e+9 
        4091.73      1.44764e+9 
        4093.73        1.397e+9 
        4095.73      1.33362e+9 
        4096.73      1.28708e+9 
        4097.73      1.24112e+9 
        4098.73      1.17981e+9 
        4099.23      1.15032e+9 
        4099.73      1.11422e+9 
        4100.23      1.07346e+9 
        4100.73      1.02764e+9 
         4100.8      1.02014e+9 
        4100.93      1.00555e+9 
        4101.13      9.79772e+8 
        4101.33      9.49981e+8 
        4101.53      9.23665e+8 
        4101.63      9.16292e+8 
        4101.73      9.14165e+8 
        4101.83      9.16069e+8 
        4101.93      9.23214e+8 
        4102.13      9.49055e+8 
        4102.33      9.78342e+8 
        4102.53       1.0036e+9 
        4102.73      1.02514e+9 
        4103.23      1.06949e+9 
         4103.3      1.07541e+9 
        4103.73      1.10889e+9 
        4104.23      1.14357e+9 
        4104.73      1.17158e+9 
        4105.73      1.22982e+9 
         4105.8      1.23276e+9 
        4106.73      1.27274e+9 
        4107.73      1.31622e+9 
         4108.8      1.34981e+9 
        4109.73      1.37355e+9 
        4111.73      1.41806e+9 
         4112.8      1.43062e+9 
        4113.73      1.44041e+9 
         4114.8      1.45031e+9 
         4115.8      1.45809e+9 
        4116.73      1.46375e+9 
         4116.8      1.46409e+9 
         4117.3      1.46619e+9 
         4117.8      1.46687e+9 
         4118.3      1.46561e+9 
         4118.8      1.46201e+9 
         4119.3      1.45335e+9 
         4119.8      1.43113e+9 
         4119.9      1.42305e+9 
           4120      1.41278e+9 
         4120.2      1.38195e+9 
         4120.3      1.35811e+9 
         4120.4      1.32431e+9 
         4120.6      1.17744e+9 
         4120.8      9.85066e+8 
           4121      1.04118e+9 
         4121.2      1.17607e+9 
         4121.4       1.2858e+9 
         4121.6       1.3514e+9 
        4121.73      1.37978e+9 
         4121.8       1.3919e+9 
         4122.3      1.44188e+9 
         4122.8      1.46231e+9 
         4123.3      1.47249e+9 
        4123.76      1.47609e+9 
         4123.8      1.47646e+9 
         4124.3      1.48011e+9 
         4124.8      1.48262e+9 
         4125.8      1.48581e+9 
        4126.26      1.48678e+9 
        4126.73      1.48756e+9 
         4126.8      1.48766e+9 
        4128.76      1.48809e+9 
         4128.8      1.48808e+9 
        4131.73      1.48628e+9 
        4131.76      1.48625e+9 
         4132.8      1.48502e+9 
        4133.76      1.48354e+9 
        4135.76      1.47911e+9 
         4135.8        1.479e+9 
        4136.73      1.47598e+9 
        4137.76      1.47153e+9 
         4138.3      1.46855e+9 
        4138.76      1.46551e+9 
        4139.76      1.45669e+9 
        4140.26      1.45061e+9 
        4140.76      1.44282e+9 
         4140.8      1.44211e+9 
        4141.26      1.43277e+9 
        4141.73      1.41975e+9 
        4141.76      1.41878e+9 
        4142.26       1.3988e+9 
        4142.51      1.38534e+9 
        4142.76      1.36835e+9 
        4142.96      1.35115e+9 
        4143.16      1.32917e+9 
        4143.36       1.2995e+9 
        4143.56      1.25284e+9 
        4143.66      1.21304e+9 
        4143.76      1.16098e+9 
        4143.86      1.11773e+9 
        4143.96      1.09988e+9 
        4144.16      1.10727e+9 
        4144.36       1.1267e+9 
        4144.56      1.14846e+9 
        4144.76      1.17079e+9 
        4145.01      1.19814e+9 
        4145.26      1.22395e+9 
        4145.76      1.26964e+9 
        4146.26      1.30733e+9 
        4146.73      1.33623e+9 
        4146.76      1.33789e+9 
        4147.26      1.36247e+9 
        4147.76      1.38216e+9 
        4148.76      1.41052e+9 
        4149.76       1.4287e+9 
        4151.73      1.44787e+9 
        4151.76      1.44805e+9 
        4153.76      1.45627e+9 
        4155.76      1.45961e+9 
        4156.73      1.46029e+9 
        4158.76      1.46058e+9 
        4161.26      1.45966e+9 
        4161.73      1.45939e+9 
        4163.76      1.45796e+9 
        4166.73      1.45821e+9 
        4169.83      1.45384e+9 
        4170.24      1.45331e+9 
        4171.73      1.45147e+9 
        4174.83      1.44895e+9 
        4179.83      1.44197e+9 
        4184.83      1.43465e+9 
        4187.83      1.42978e+9 
        4189.83      1.42629e+9 
        4191.83      1.42173e+9 
        4193.83      1.41625e+9 
        4194.83      1.41311e+9 
        4195.83      1.40959e+9 
        4196.83      1.40618e+9 
        4197.33      1.40435e+9 
        4197.83      1.40256e+9 
        4198.33      1.40078e+9 
        4198.83      1.39908e+9 
        4199.03      1.39845e+9 
        4199.23      1.39787e+9 
        4199.43      1.39731e+9 
        4199.63      1.39666e+9 
        4199.73      1.39649e+9 
        4199.83      1.39646e+9 
        4199.93      1.39624e+9 
        4200.03      1.39615e+9 
        4200.23      1.39628e+9 
        4200.43      1.39633e+9 
        4200.63      1.39639e+9 
        4200.83       1.3965e+9 
        4201.33      1.39692e+9 
        4201.83      1.39742e+9 
        4202.33      1.39792e+9 
        4202.83      1.39849e+9 
        4203.83      1.39936e+9 
        4204.83      1.40034e+9 
        4205.83      1.40096e+9 
        4207.83      1.40142e+9 
        4209.83      1.40097e+9 
        4211.83      1.39944e+9 
        4214.83      1.39678e+9 
        4219.83      1.39156e+9 
        4224.83      1.38598e+9 
        4229.83      1.38017e+9 
        4256.43      1.34893e+9 
        4268.47      1.33476e+9 
        4270.46      1.33127e+9 
        4275.46      1.32525e+9 
        4280.46      1.31912e+9 
        4285.46      1.31286e+9 
        4290.46      1.30647e+9 
        4295.46      1.29994e+9 
        4300.46      1.29318e+9 
        4305.46      1.28517e+9 
        4310.46      1.27607e+9 
        4315.46      1.26538e+9 
        4320.46      1.24814e+9 
        4325.46      1.22239e+9 
        4328.46      1.19502e+9 
        4330.46      1.17269e+9 
        4332.46      1.13358e+9 
        4334.46      1.08569e+9 
        4335.46      1.04987e+9 
        4336.46      1.01484e+9 
        4337.46      9.65066e+8 
        4337.96      9.42321e+8 
        4338.46      9.10446e+8 
        4338.96      8.79062e+8 
        4339.46      8.39916e+8 
        4339.66      8.17972e+8 
        4339.86      7.92456e+8 
        4340.06      7.58384e+8 
        4340.26      7.29294e+8 
        4340.36      7.21051e+8 
        4340.46      7.18653e+8 
        4340.56      7.20885e+8 
        4340.66      7.28958e+8 
        4340.86      7.57685e+8 
        4341.06       7.9136e+8 
        4341.26      8.16464e+8 
        4341.46      8.37983e+8 
        4341.96      8.75967e+8 
        4342.46      9.06209e+8 
        4342.96      9.37135e+8 
        4343.46      9.58755e+8 
        4344.46      1.00623e+9 
        4345.46      1.03894e+9 
        4346.46      1.07246e+9 
        4348.46      1.11574e+9 
        4350.46       1.1504e+9 
        4352.46      1.16823e+9 
        4355.46      1.18912e+9 
        4360.46      1.20411e+9 
        4365.46      1.21073e+9 
        4367.93      1.21069e+9 
        4370.43      1.21011e+9 
        4370.46       1.2101e+9 
        4372.93      1.20871e+9 
        4375.46      1.20569e+9 
        4375.93      1.20481e+9 
        4379.93      1.18628e+9 
        4380.46      1.18089e+9 
        4381.93      1.15865e+9 
        4382.93      1.13479e+9 
        4383.93      1.13989e+9 
        4384.43       1.1381e+9 
        4384.93      1.13642e+9 
        4385.43      1.11179e+9 
        4385.46      1.11005e+9 
        4385.93      1.07908e+9 
        4386.43      1.04224e+9 
        4386.93      1.01361e+9 
        4387.03      9.99951e+8 
        4387.13      9.80811e+8 
        4387.33      8.89519e+8 
        4387.43      8.70162e+8 
        4387.53      8.77537e+8 
        4387.73      8.77205e+8 
        4387.93      7.62487e+8 
        4388.13      7.79594e+8 
        4388.33      8.53668e+8 
        4388.53      8.99138e+8 
        4388.73      9.32225e+8 
        4388.93      9.59804e+8 
        4389.43      1.01413e+9 
        4389.93       1.0557e+9 
        4390.43      1.08592e+9 
        4390.46      1.08741e+9 
        4390.93      1.10907e+9 
        4391.43      1.12609e+9 
        4391.93      1.14021e+9 
        4392.93      1.15747e+9 
        4393.93       1.1658e+9 
        4395.46      1.17752e+9 
        4395.93      1.17986e+9 
        4399.93      1.18715e+9 
        4400.46      1.18719e+9 
        4402.93      1.18632e+9 
        4405.43      1.18447e+9 
        4405.46      1.18445e+9 
        4407.93      1.18228e+9 
        4408.87       1.1815e+9 
        4410.46      1.18005e+9 
        4417.55      1.17432e+9 
        4420.05      1.17182e+9 
        4422.55      1.16932e+9 
        4425.55       1.1663e+9 
        4429.55      1.16216e+9 
        4431.55      1.15992e+9 
        4432.55      1.15867e+9 
        4433.55      1.15721e+9 
        4434.05      1.15632e+9 
        4434.55      1.15524e+9 
        4435.05      1.15381e+9 
        4435.55      1.15172e+9 
        4436.05      1.14813e+9 
        4436.55      1.14044e+9 
        4436.65      1.13776e+9 
        4436.75      1.13437e+9 
        4436.95      1.12408e+9 
        4437.05      1.11589e+9 
        4437.15      1.10381e+9 
        4437.35      1.04648e+9 
        4437.55      9.27326e+8 
        4437.75      9.45494e+8 
        4437.95      1.02381e+9 
        4438.15      1.07406e+9 
        4438.35      1.10276e+9 
        4438.55      1.11948e+9 
        4439.05       1.1381e+9 
        4439.55      1.14456e+9 
        4440.05      1.14721e+9 
        4440.55      1.14837e+9 
        4441.05      1.14886e+9 
        4441.48      1.14886e+9 
        4441.55      1.14886e+9 
        4442.55      1.14856e+9 
        4443.55      1.14791e+9 
        4445.55      1.14619e+9 
        4446.48      1.14528e+9 
        4449.55       1.1419e+9 
        4451.48      1.13938e+9 
        4452.55       1.1378e+9 
        4453.98      1.13537e+9 
        4455.05      1.13324e+9 
        4456.48      1.12984e+9 
        4457.55      1.12673e+9 
        4461.48      1.10873e+9 
        4463.48      1.09348e+9 
        4465.48      1.06469e+9 
        4466.48      1.03969e+9 
        4467.48      1.00122e+9 
        4467.98        9.781e+8 
        4468.48      9.50132e+8 
        4468.98      9.17029e+8 
        4469.48      8.76094e+8 
        4469.73      8.52503e+8 
        4469.98      8.34109e+8 
        4470.23       8.4956e+8 
        4470.48      8.65393e+8 
        4470.68      8.62242e+8 
        4470.88      8.39968e+8 
        4471.08      7.94964e+8 
        4471.18      7.47969e+8 
        4471.23      7.16686e+8 
        4471.28      6.77897e+8 
         4471.3      6.64842e+8 
        4471.32      6.51354e+8 
        4471.34      6.37751e+8 
        4471.36      6.24402e+8 
        4471.38      6.11691e+8 
         4471.4      5.99962e+8 
        4471.42      5.89485e+8 
        4471.44       5.8044e+8 
        4471.46      5.72899e+8 
        4471.48      5.66848e+8 
         4471.5      5.69644e+8 
        4471.52      5.73649e+8 
        4471.54      5.78861e+8 
        4471.56      5.85203e+8 
        4471.58      5.92526e+8 
         4471.6      6.00614e+8 
        4471.62      6.09219e+8 
        4471.64      6.18075e+8 
        4471.66      6.26935e+8 
        4471.68      6.35606e+8 
        4471.73      6.66191e+8 
        4471.78      6.94027e+8 
        4471.88      7.39717e+8 
        4472.08      7.94408e+8 
        4472.28      8.23327e+8 
        4472.48      8.42334e+8 
        4472.98       8.9322e+8 
        4473.48      9.31102e+8 
        4473.98      9.60285e+8 
        4474.48      9.84923e+8 
        4474.98      1.00774e+9 
        4475.48      1.02739e+9 
        4476.48      1.05161e+9 
        4477.48      1.06894e+9 
        4479.48      1.08761e+9 
        4481.48      1.09619e+9 
        4486.48       1.1038e+9 
        4488.98      1.10374e+9 
        4491.48       1.1026e+9 
        4496.48       1.0989e+9 
        4501.48      1.09458e+9 
           4505      1.09146e+9 
        4511.59      1.08518e+9 
        4516.59      1.08053e+9 
        4521.59      1.07569e+9 
        4526.59      1.07053e+9 
        4529.59      1.06694e+9 
        4531.59      1.06429e+9 
        4533.59        1.061e+9 
        4535.59      1.05687e+9 
        4536.59       1.0538e+9 
        4537.59       1.0501e+9 
        4538.59      1.04508e+9 
        4539.09      1.04209e+9 
        4539.59      1.03894e+9 
        4540.09      1.03579e+9 
        4540.59      1.03298e+9 
        4540.79      1.03212e+9 
        4540.99      1.03128e+9 
        4541.19      1.03017e+9 
        4541.39       1.0285e+9 
        4541.49      1.02787e+9 
        4541.59      1.02769e+9 
        4541.69      1.02769e+9 
        4541.79      1.02814e+9 
        4541.99      1.02944e+9 
        4542.19      1.03019e+9 
        4542.39      1.03067e+9 
        4542.59      1.03117e+9 
        4543.09      1.03308e+9 
        4543.59      1.03533e+9 
        4544.09      1.03759e+9 
        4544.59       1.0397e+9 
        4545.59      1.04296e+9 
        4546.59      1.04492e+9 
        4547.59      1.04624e+9 
        4549.59      1.04689e+9 
        4551.59      1.04671e+9 
        4553.59      1.04588e+9 
        4556.59      1.04426e+9 
        4561.59      1.04073e+9 
        4566.59      1.03687e+9 
        4571.59      1.03281e+9 
           4650      9.69505e+8 
        4655.68       9.6487e+8 
        4660.68        9.609e+8 
        4665.68      9.56798e+8 
        4670.68      9.52464e+8 
        4673.68      9.49413e+8 
        4675.68      9.47138e+8 
        4677.68      9.43867e+8 
        4679.68      9.39361e+8 
        4680.68      9.35492e+8 
        4681.68      9.30713e+8 
        4682.68      9.21342e+8 
        4683.18       9.1548e+8 
        4683.68      9.06112e+8 
        4684.18      8.91266e+8 
        4684.68      8.64913e+8 
        4684.88      8.46677e+8 
        4685.08      8.18906e+8 
        4685.28      7.72585e+8 
        4685.48      6.75595e+8 
        4685.58      6.32044e+8 
        4685.68      6.20259e+8 
        4685.78       6.3191e+8 
        4685.88      6.75313e+8 
        4686.08      7.71964e+8 
        4686.28      8.17949e+8 
        4686.48      8.45389e+8 
        4686.68        8.633e+8 
        4687.18       8.8886e+8 
        4687.68      9.02929e+8 
        4688.18      9.11531e+8 
        4688.68      9.16629e+8 
        4689.68      9.24501e+8 
        4690.68      9.27778e+8 
        4691.68       9.3016e+8 
         4693.2      9.31343e+8 
        4693.68      9.31529e+8 
        4695.68      9.31775e+8 
         4695.7      9.31769e+8 
        4697.68      9.30995e+8 
         4698.2      9.30756e+8 
        4700.68       9.2941e+8 
         4701.2      9.29091e+8 
         4705.2      9.25986e+8 
        4705.68      9.25539e+8 
         4707.2       9.2391e+8 
         4708.2      9.22506e+8 
         4709.2      9.20521e+8 
         4709.7        9.191e+8 
         4710.2       9.1714e+8 
        4710.68      9.14355e+8 
         4710.7      9.14226e+8 
         4711.2      9.09439e+8 
         4711.7      9.00527e+8 
         4712.2      8.80714e+8 
         4712.3      8.73909e+8 
         4712.4      8.65432e+8 
         4712.6      8.40799e+8 
         4712.7        8.221e+8 
         4712.8      7.94051e+8 
           4713      6.70442e+8 
         4713.2      5.95315e+8 
         4713.4      6.39369e+8 
         4713.6      7.16892e+8 
         4713.8      8.01323e+8 
           4714      8.42885e+8 
         4714.2       8.6526e+8 
         4714.7      8.92505e+8 
         4715.2      9.03677e+8 
        4715.68      9.08895e+8 
         4715.7      9.09212e+8 
         4716.2      9.12061e+8 
         4716.7      9.13662e+8 
         4717.2      9.14581e+8 
         4718.2      9.15368e+8 
         4719.2      9.15464e+8 
         4721.2      9.14829e+8 
         4725.2      9.12509e+8 
         4728.2      9.10509e+8 
         4730.7      9.08786e+8 
         4733.2      9.07039e+8 
           4750      8.95243e+8 
        4789.12      8.68114e+8 
        4791.32      8.65705e+8 
        4796.32      8.62155e+8 
           4800      8.59495e+8 
        4801.32      8.58519e+8 
        4806.32      8.54781e+8 
        4811.32      8.50953e+8 
        4816.32      8.47006e+8 
        4821.32      8.42904e+8 
        4826.32      8.37982e+8 
        4831.32      8.32368e+8 
        4836.32      8.25774e+8 
        4841.32      8.14903e+8 
        4846.32      7.98659e+8 
        4849.32      7.81148e+8 
        4851.32      7.67209e+8 
        4853.32      7.43242e+8 
        4855.32      7.14783e+8 
        4856.32      6.93908e+8 
        4857.32      6.73759e+8 
        4858.32      6.44479e+8 
        4858.82      6.31186e+8 
        4859.32      6.12804e+8 
        4859.82      5.92425e+8 
        4860.32      5.65409e+8 
        4860.52      5.45705e+8 
        4860.72      5.21608e+8 
        4860.92      4.90185e+8 
        4861.12       4.7174e+8 
        4861.22      4.68123e+8 
        4861.32      4.67192e+8 
        4861.42      4.68025e+8 
        4861.52      4.71546e+8 
        4861.72      4.89779e+8 
        4861.92      5.20962e+8 
        4862.12      5.44801e+8 
        4862.32      5.64238e+8 
        4862.82      5.90557e+8 
        4863.32      6.09218e+8 
        4863.82      6.28121e+8 
        4864.32      6.40777e+8 
        4865.32      6.68709e+8 
        4866.32      6.87479e+8 
        4867.32       7.0699e+8 
        4869.32      7.32737e+8 
        4871.32      7.54073e+8 
        4873.32       7.6534e+8 
        4876.32      7.79049e+8 
        4881.32      7.88944e+8 
        4886.32      7.93582e+8 
        4891.32      7.93876e+8 
        4891.93      7.93809e+8 
        4896.32      7.93136e+8 
        4896.93      7.92992e+8 
           4900       7.9208e+8 
        4901.32      7.91567e+8 
        4901.93      7.91257e+8 
        4904.43       7.8986e+8 
        4906.32      7.88615e+8 
        4906.93      7.88164e+8 
        4911.32      7.83743e+8 
        4911.93      7.82883e+8 
        4913.93      7.79392e+8 
        4915.93      7.73863e+8 
        4916.32      7.71218e+8 
        4916.93      7.66181e+8 
        4917.93      7.50925e+8 
        4918.43      7.34634e+8 
        4918.93      7.22286e+8 
        4919.43      6.94497e+8 
        4919.93      6.65272e+8 
        4920.13      6.44867e+8 
        4920.33       6.2202e+8 
        4920.53      6.14135e+8 
        4920.73      6.71301e+8 
        4920.93      6.97403e+8 
        4921.13      6.83566e+8 
        4921.32      6.58492e+8 
        4921.33       6.5711e+8 
        4921.53      6.11262e+8 
        4921.73       5.0719e+8 
        4921.93      4.22775e+8 
        4922.13      4.68655e+8 
        4922.33      5.54101e+8 
        4922.53      5.91729e+8 
        4922.73      6.14762e+8 
        4922.93       6.3227e+8 
        4923.43      6.60637e+8 
        4923.49      6.64627e+8 
        4923.93      6.94191e+8 
        4924.43      7.07815e+8 
        4924.93      7.26319e+8 
        4925.43      7.34499e+8 
        4925.93      7.44344e+8 
        4926.32      7.49309e+8 
        4926.93      7.55825e+8 
        4927.93      7.62544e+8 
        4929.52      7.67421e+8 
        4929.93      7.68358e+8 
        4931.32      7.70236e+8 
        4931.93      7.71782e+8 
        4936.93      7.72974e+8 
        4939.43      7.72267e+8 
        4941.93      7.71199e+8 
        4946.93      7.68593e+8 
        4951.93      7.65768e+8 
        4997.15      7.39949e+8 
        4999.65      7.38513e+8 
           5000      7.38312e+8 
        5002.15      7.37055e+8 
        5005.15      7.35246e+8 
        5007.15      7.33955e+8 
        5009.15      7.32512e+8 
        5011.15      7.30673e+8 
        5012.15      7.29386e+8 
        5013.15      7.27489e+8 
        5013.65      7.26085e+8 
        5014.15        7.241e+8 
        5014.65      7.21069e+8 
        5015.15       7.1598e+8 
        5015.65      7.06347e+8 
         5015.9      6.98006e+8 
        5016.15      6.85146e+8 
        5016.35      6.69333e+8 
        5016.55      6.44615e+8 
        5016.75      5.95363e+8 
        5016.95      4.97815e+8 
        5017.05      4.60423e+8 
        5017.15      4.47918e+8 
        5017.25      4.62984e+8 
        5017.35      5.04772e+8 
        5017.55       6.1144e+8 
        5017.75      6.54094e+8 
        5017.95      6.75549e+8 
        5018.15      6.89143e+8 
         5018.4       7.0005e+8 
        5018.65      7.07039e+8 
        5019.15      7.14964e+8 
        5019.65      7.18981e+8 
        5020.15      7.21203e+8 
        5020.65      7.22499e+8 
        5021.15      7.23274e+8 
        5022.15      7.23994e+8 
        5023.15      7.24154e+8 
        5025.15       7.2378e+8 
        5027.15      7.23032e+8 
        5029.15      7.22133e+8 
        5029.22      7.22067e+8 
        5031.72       7.2084e+8 
        5032.15      7.20621e+8 
        5034.22      7.19556e+8 
        5034.65       7.1933e+8 
        5037.15      7.18006e+8 
        5037.22      7.18123e+8 
        5039.22      7.17012e+8 
        5041.22      7.15866e+8 
        5043.22      7.14638e+8 
        5044.22      7.13945e+8 
        5045.22      7.13121e+8 
        5045.72      7.12613e+8 
        5046.22      7.11981e+8 
        5046.72      7.11122e+8 
        5047.22      7.09809e+8 
        5047.72      7.07421e+8 
        5047.97      7.05301e+8 
        5048.22      7.01798e+8 
        5048.42      6.96956e+8 
        5048.62      6.88013e+8 
        5048.82      6.66922e+8 
        5049.02      5.91191e+8 
        5049.12      5.39717e+8 
        5049.22      5.15947e+8 
        5049.32       5.2351e+8 
        5049.42       5.5444e+8 
        5049.62       6.2943e+8 
        5049.82      6.68667e+8 
        5050.02       6.8611e+8 
        5050.22      6.94915e+8 
        5050.47      7.00717e+8 
        5050.72      7.03844e+8 
        5051.22      7.06801e+8 
        5051.72      7.08003e+8 
        5052.22      7.08522e+8 
        5052.72      7.08723e+8 
        5053.22      7.08758e+8 
        5054.22       7.0858e+8 
        5055.22      7.08239e+8 
        5057.22       7.0737e+8 
        5059.22      7.06403e+8 
        5061.22      7.05399e+8 
        5064.22      7.03866e+8 
        5066.72      7.02578e+8 
        5069.22      7.01289e+8 
           5100      6.85543e+8 
           5350      5.72523e+8 
        5381.52      5.59848e+8 
        5386.52      5.57824e+8 
        5391.52      5.55715e+8 
        5396.52      5.53476e+8 
        5399.52      5.51931e+8 
        5401.52      5.50795e+8 
        5403.52      5.49175e+8 
        5405.52      5.47005e+8 
        5406.52      5.45287e+8 
        5407.52      5.43127e+8 
        5408.52      5.39145e+8 
        5409.02       5.3757e+8 
        5409.52       5.3464e+8 
        5410.02      5.31025e+8 
        5410.52      5.27787e+8 
        5410.72      5.26641e+8 
        5410.92      5.25434e+8 
        5411.12      5.23629e+8 
        5411.32      5.20694e+8 
        5411.42      5.19357e+8 
        5411.52      5.18939e+8 
        5411.62      5.19276e+8 
        5411.72      5.20531e+8 
        5411.92      5.23304e+8 
        5412.12      5.24948e+8 
        5412.32      5.25994e+8 
        5412.52      5.26979e+8 
        5413.02       5.2982e+8 
        5413.52      5.33042e+8 
        5414.02      5.35581e+8 
        5414.52      5.36767e+8 
        5415.52      5.39986e+8 
        5416.52      5.41383e+8 
        5417.52      5.42342e+8 
        5419.52      5.42992e+8 
        5421.52      5.43095e+8 
        5423.52      5.42706e+8 
        5426.52      5.41967e+8 
        5431.52      5.40395e+8 
        5436.52      5.38691e+8 
        5441.52      5.36898e+8 
        5695.09      4.52209e+8 
         5695.2      4.52303e+8 
        5855.65      4.06304e+8 
        5858.15      4.05381e+8 
        5860.65      4.04321e+8 
        5863.65        4.027e+8 
        5867.65       3.9895e+8 
        5869.65      3.95081e+8 
        5870.65      3.91866e+8 
        5871.65      3.86983e+8 
        5872.15      3.83543e+8 
        5872.65      3.79117e+8 
        5873.15      3.73339e+8 
        5873.65      3.65686e+8 
        5874.15      3.55395e+8 
        5874.65      3.41189e+8 
        5874.75      3.37659e+8 
        5874.85      3.33789e+8 
        5875.05      3.23605e+8 
        5875.15      3.11042e+8 
        5875.25      2.80323e+8 
        5875.45      2.02746e+8 
        5875.65       1.7978e+8 
        5875.85      1.98303e+8 
        5876.05      2.31251e+8 
        5876.25       2.7464e+8 
        5876.45      3.23566e+8 
        5876.65      3.37593e+8 
        5877.15      3.52909e+8 
        5877.65      3.63466e+8 
        5878.15      3.71168e+8 
        5878.65      3.76889e+8 
        5879.15      3.81196e+8 
        5879.65      3.84475e+8 
        5880.65      3.88969e+8 
        5881.65      3.91741e+8 
        5883.65      3.94655e+8 
        5887.65      3.96397e+8 
        5890.65      3.96485e+8 
        5893.15      3.96261e+8 
        5895.65      3.95896e+8 
           6200      3.27897e+8 
           6400      2.90663e+8 
         6490.1      2.75618e+8 
         6492.8      2.74925e+8 
         6495.1      2.74536e+8 
         6497.8      2.74077e+8 
         6500.1      2.73683e+8 
         6502.8      2.73205e+8 
         6505.1      2.72794e+8 
         6507.8      2.72305e+8 
         6510.1      2.71883e+8 
         6512.8      2.71381e+8 
         6515.1      2.70947e+8 
         6517.8      2.70428e+8 
         6520.1      2.69977e+8 
         6522.8      2.69434e+8 
         6525.1      2.68902e+8 
         6527.8      2.68234e+8 
         6530.1      2.67627e+8 
         6532.8      2.66864e+8 
         6535.1      2.66164e+8 
         6537.8      2.65256e+8 
         6540.1      2.64128e+8 
         6542.8      2.62578e+8 
         6545.1      2.61032e+8 
         6547.8      2.58583e+8 
         6548.1      2.58199e+8 
         6550.1      2.55372e+8 
         6550.8      2.54271e+8 
         6552.1       2.5209e+8 
         6552.8      2.50848e+8 
         6554.1      2.47021e+8 
         6554.8      2.44825e+8 
         6555.1      2.43863e+8 
         6556.1      2.40593e+8 
         6556.8      2.37667e+8 
         6557.1      2.36092e+8 
         6557.6      2.33484e+8 
         6557.8      2.32449e+8 
         6558.1      2.30908e+8 
         6558.6      2.28374e+8 
         6558.8      2.27372e+8 
         6559.1       2.2503e+8 
         6559.3      2.23478e+8 
         6559.5      2.22002e+8 
         6559.7      2.20792e+8 
         6559.8      2.20516e+8 
         6559.9      2.20549e+8 
           6560      2.20743e+8 
         6560.1      2.20456e+8 
         6560.2      2.19456e+8 
         6560.3      2.17883e+8 
         6560.5      2.14395e+8 
         6560.7      2.11838e+8 
         6560.8      2.10685e+8 
         6560.9      2.09565e+8 
         6561.1      2.07385e+8 
         6561.3      2.03995e+8 
         6561.6      1.95435e+8 
         6561.8       1.8832e+8 
           6562      1.74286e+8 
         6562.1      1.66679e+8 
         6562.2      1.60434e+8 
         6562.4      1.54436e+8 
         6562.6      1.54186e+8 
         6562.7      1.54605e+8 
         6562.8       1.5477e+8 
         6562.9      1.54582e+8 
           6563      1.54139e+8 
         6563.1      1.53881e+8 
         6563.2      1.54341e+8 
         6563.4      1.60286e+8 
         6563.6      1.74072e+8 
         6563.8      1.88029e+8 
         6564.1      1.98102e+8 
         6564.3      2.03515e+8 
         6564.8      2.09979e+8 
         6565.1      2.13275e+8 
         6565.3      2.15574e+8 
         6565.8      2.18961e+8 
         6566.1      2.21061e+8 
         6566.8      2.26224e+8 
         6567.8      2.30908e+8 
         6568.1      2.32358e+8 
         6568.8      2.35785e+8 
         6570.1      2.40246e+8 
         6570.8      2.42274e+8 
         6572.1      2.45862e+8 
         6572.8      2.47663e+8 
         6574.8      2.50446e+8 
         6575.1       2.5083e+8 
         6577.8      2.53841e+8 
         6580.1      2.55289e+8 
         6582.8      2.56303e+8 
         6585.1      2.56948e+8 
         6587.8      2.57475e+8 
         6590.1      2.57551e+8 
         6592.8       2.5756e+8 
         6595.1      2.57517e+8 
         6597.8      2.57415e+8 
         6600.1      2.57291e+8 
         6602.8        2.571e+8 
         6605.1      2.56861e+8 
         6607.8      2.56568e+8 
         6610.1       2.5631e+8 
         6612.8      2.55998e+8 
         6615.1      2.55725e+8 
         6617.8      2.55397e+8 
         6620.1      2.55112e+8 
         6622.8      2.54772e+8 
         6625.1      2.54478e+8 
         6627.8      2.54117e+8 
         6630.1      2.53804e+8 
         6632.8      2.53442e+8 
         6633.9      2.53584e+8 
        6634.04      2.53749e+8 
        6660.09      2.49623e+8 
        6662.59      2.49154e+8 
        6665.09      2.48627e+8 
        6668.09      2.47844e+8 
        6670.09      2.47137e+8 
        6672.09      2.46107e+8 
        6674.09      2.44339e+8 
        6675.09       2.4285e+8 
        6676.09       2.4053e+8 
        6676.59      2.38847e+8 
        6677.09      2.36617e+8 
        6677.59      2.33594e+8 
        6678.09      2.29389e+8 
        6678.59      2.23351e+8 
        6678.84      2.19291e+8 
        6679.09      2.14162e+8 
        6679.29      2.08824e+8 
        6679.49       1.9995e+8 
        6679.69      1.65855e+8 
        6679.89      1.21148e+8 
        6679.99      1.11537e+8 
        6680.09      1.08628e+8 
        6680.19      1.11218e+8 
        6680.29      1.20264e+8 
        6680.49        1.624e+8 
        6680.69      1.97388e+8 
        6680.89      2.07106e+8 
        6681.09      2.12551e+8 
        6681.34      2.17737e+8 
        6681.59      2.21841e+8 
        6682.09      2.27946e+8 
        6682.59      2.32188e+8 
        6683.09      2.35213e+8 
        6683.59      2.37414e+8 
        6684.09      2.39042e+8 
        6685.09      2.41198e+8 
        6686.09      2.42476e+8 
        6688.09      2.43754e+8 
        6690.09      2.44255e+8 
        6692.09      2.44416e+8 
        6695.09      2.44368e+8 
        6697.59      2.44198e+8 
        6700.09      2.43967e+8 
           7000       2.0681e+8 
        7047.24      2.01524e+8 
        7049.74      2.01236e+8 
        7052.24      2.00941e+8 
        7055.24      2.00567e+8 
        7057.24      2.00291e+8 
        7059.24      1.99967e+8 
        7061.24      1.99524e+8 
        7062.24      1.99194e+8 
        7063.24      1.98692e+8 
        7063.74      1.98317e+8 
        7064.24      1.97788e+8 
        7064.74      1.96995e+8 
        7065.24       1.9571e+8 
        7065.74       1.9341e+8 
        7065.99      1.91521e+8 
        7066.24      1.88715e+8 
        7066.44      1.85304e+8 
        7066.64      1.78408e+8 
        7066.84      1.57777e+8 
        7067.04      1.31474e+8 
        7067.14      1.23499e+8 
        7067.24      1.20753e+8 
        7067.34      1.23147e+8 
        7067.44      1.30326e+8 
        7067.64       1.4699e+8 
        7067.84      1.50645e+8 
        7068.04      1.62192e+8 
        7068.24       1.7869e+8 
        7068.49      1.88423e+8 
        7068.74      1.91454e+8 
        7069.24      1.94487e+8 
        7069.74      1.96008e+8 
        7070.24      1.96864e+8 
        7070.74      1.97378e+8 
        7071.24      1.97701e+8 
        7072.24      1.98046e+8 
        7073.24      1.98188e+8 
        7075.24      1.98224e+8 
        7077.24      1.98126e+8 
        7079.24      1.97975e+8 
        7082.24      1.97707e+8 
        7084.74      1.97465e+8 
        7087.24      1.97216e+8 
        7262.46      1.79696e+8 
        7264.96      1.79456e+8 
        7267.46      1.79214e+8 
        7270.46      1.78918e+8 
        7272.46      1.78714e+8 
        7274.46      1.78497e+8 
        7276.46      1.78246e+8 
        7277.46      1.78089e+8 
        7278.46      1.77881e+8 
        7278.96      1.77738e+8 
        7279.46      1.77544e+8 
        7279.96       1.7726e+8 
        7280.46       1.7679e+8 
        7280.96      1.75883e+8 
        7281.21      1.75051e+8 
        7281.46      1.73649e+8 
        7281.66      1.71638e+8 
        7281.86      1.66888e+8 
        7282.06      1.50079e+8 
        7282.26      1.26293e+8 
        7282.36      1.18939e+8 
        7282.46      1.16254e+8 
        7282.56      1.18369e+8 
        7282.66      1.24986e+8 
        7282.86      1.46295e+8 
        7283.06      1.63432e+8 
        7283.26      1.69972e+8 
        7283.46      1.72595e+8 
        7283.71      1.74314e+8 
        7283.96      1.75285e+8 
        7284.46      1.76268e+8 
        7284.96      1.76712e+8 
        7285.46      1.76935e+8 
        7285.96      1.77052e+8 
        7286.46      1.77112e+8 
        7287.46      1.77144e+8 
        7288.46      1.77119e+8 
        7290.46      1.77001e+8 
        7292.46      1.76846e+8 
        7294.46      1.76679e+8 
        7297.46      1.76415e+8 
        7299.96      1.76191e+8 
        7302.46      1.75965e+8 
        7437.06      1.64117e+8 
        7437.21      1.64137e+8 
         7845.5      1.33783e+8 
        7845.66      1.34004e+8 
        8205.82      1.13241e+8 
        8205.84      1.15858e+8 
        8213.41      1.15447e+8 
        8213.57      1.15526e+8 
        9575.13      6.38144e+7 
        10096.6      5.19273e+7 
        10101.6      5.18242e+7 
        10106.6      5.17172e+7 
        10111.6      5.16027e+7 
        10114.6      5.15206e+7 
        10116.6       5.1459e+7 
        10118.6      5.13662e+7 
        10120.6      5.12351e+7 
        10121.6      5.11239e+7 
        10122.6      5.09487e+7 
        10123.6      5.06431e+7 
        10124.1      5.04099e+7 
        10124.6      5.00796e+7 
        10125.1       4.9601e+7 
        10125.6      4.88722e+7 
        10125.8      4.84797e+7 
          10126      4.81203e+7 
        10126.2      4.81452e+7 
        10126.4      4.87128e+7 
        10126.5      4.90201e+7 
        10126.6      4.91326e+7 
        10126.7      4.90155e+7 
        10126.8      4.87034e+7 
          10127      4.81273e+7 
        10127.2      4.80942e+7 
        10127.4      4.84457e+7 
        10127.6      4.88298e+7 
        10128.1      4.95382e+7 
        10128.6      4.99967e+7 
        10129.1      5.03072e+7 
        10129.6      5.05207e+7 
        10130.6      5.07872e+7 
        10131.6      5.09236e+7 
        10132.6      5.09957e+7 
        10134.6      5.10489e+7 
        10136.6      5.10633e+7 
        10138.6      5.10468e+7 
        10141.6      5.10111e+7 
        10146.6      5.09294e+7 
        10151.6      5.08405e+7 
        10156.6      5.07466e+7 
        10813.5      3.97927e+7 
          10816      3.97566e+7 
        10818.5      3.97199e+7 
        10821.5       3.9675e+7 
        10823.5      3.96443e+7 
        10825.5      3.96113e+7 
        10827.5      3.95729e+7 
        10828.5      3.95482e+7 
        10829.5      3.95139e+7 
          10830      3.94884e+7 
        10830.5      3.94511e+7 
          10831       3.9381e+7 
        10831.5      3.81038e+7 
          10832      3.63054e+7 
        10832.2      3.61162e+7 
        10832.5      3.62915e+7 
        10832.7      3.65142e+7 
        10832.9      3.62435e+7 
        10833.1      3.53421e+7 
        10833.3      3.42021e+7 
        10833.4      3.38471e+7 
        10833.5      3.37229e+7 
        10833.6      3.38436e+7 
        10833.7      3.41954e+7 
        10833.9      3.53311e+7 
        10834.1      3.62551e+7 
        10834.3      3.70458e+7 
        10834.5      3.84168e+7 
        10834.7      3.90559e+7 
          10835      3.91905e+7 
        10835.5      3.93088e+7 
          10836      3.93616e+7 
        10836.5      3.93878e+7 
          10837      3.94012e+7 
        10837.5      3.94078e+7 
        10838.5      3.94095e+7 
        10839.5      3.94045e+7 
        10841.5      3.93852e+7 
        10843.5       3.9361e+7 
        10845.5       3.9335e+7 
        10848.5      3.92947e+7 
          10851      3.92606e+7 
        10853.5      3.92258e+7 
        11162.4      3.51745e+7 
        11162.6      3.51721e+7 
        12480.3      2.27814e+7 
        12480.5       2.2782e+7 
        13567.4      1.64496e+7 
        13567.7      1.64488e+7 
          14097      1.41656e+7 
        14097.3      1.41683e+7 
        14588.1      1.24125e+7 
        14588.2      1.24828e+7 
        14623.9       1.2364e+7 
        14624.2      1.23643e+7 
          16427      7.83988e+6 
        18452.1      4.96754e+6 
        18452.5      4.96715e+6 
        18680.5      4.73238e+6 
          18681      4.69542e+6 
          18686      4.68446e+6 
          18691      4.67218e+6 
          18696      4.65833e+6 
          18701      4.64233e+6 
          18706       4.6236e+6 
          18711      4.60145e+6 
          18716      4.57502e+6 
          18721      4.54303e+6 
          18726       4.5039e+6 
          18731      4.45535e+6 
          18736      4.39356e+6 
          18739      4.34729e+6 
          18741      4.31085e+6 
          18743      4.26812e+6 
          18745       4.2169e+6 
          18746      4.18819e+6 
          18747      4.16223e+6 
          18748      4.18263e+6 
        18748.5      4.27576e+6 
          18749      4.49713e+6 
        18749.5      4.86183e+6 
          18750      5.28595e+6 
        18750.2       5.4397e+6 
        18750.4      5.57002e+6 
        18750.6      5.66904e+6 
        18750.8      5.73079e+6 
        18750.9      5.74645e+6 
          18751       5.7516e+6 
        18751.1      5.74615e+6 
        18751.2      5.73019e+6 
        18751.4      5.66784e+6 
        18751.6      5.56824e+6 
        18751.8      5.43739e+6 
          18752      5.28316e+6 
        18752.5        4.858e+6 
          18753      4.49241e+6 
        18753.5      4.27013e+6 
          18754      4.17598e+6 
          18755      4.15342e+6 
          18756      4.17714e+6 
          18757       4.2036e+6 
          18759      4.25029e+6 
          18761      4.28852e+6 
          18763       4.3205e+6 
          18766      4.36015e+6 
          18771       4.4112e+6 
          18776      4.44932e+6 
          18781       4.4783e+6 
          18786      4.50036e+6 
          18791      4.51702e+6 
          18796      4.52953e+6 
          18801      4.53869e+6 
          18806      4.54516e+6 
          18811       4.5495e+6 
          18816      4.55228e+6 
          18821      4.55374e+6 
        18821.5      4.59447e+6 
        20502.5      3.28312e+6 
        22780.4      2.17052e+6 
        22780.8      2.17035e+6 
          22794      2.16542e+6 
        22794.1      2.16907e+6 
        27569.6      1.02477e+6 
        27569.6      1.02477e+6 
        32803.7          516206 
        32804.4          516165 
        32810.1          515809 
        32810.1          515809 
        32823.4          514986 
        32823.4          515268 
        38506.3          274198 
        38506.3          274198 
        44649.5          152786 
        44650.4          152774 
        44658.2          152668 
        44658.2          152668 
        44676.2          152425 
        44676.2          152451 
        58317.7           53180 
        58318.9         53175.8 
        58352.6         53054.3 
        58352.7         53055.5 
        73808.4         20959.2 
        73809.8         20957.5 
        73852.6         20909.5 
        73852.7         20908.9 
        91176.1         9093.51 
        91176.3         9092.98 
        99930.8         6330.74 
         333103         55.3799 
         499654         11.2527 
         999308        0.727825 
     3.33103e+6      0.00591249 
     4.99654e+6      0.00115912 
     9.99308e+6      7.15059e-5 
     3.33103e+7      5.71542e-7 


==> ztf_catalogue_named.csv <==
"ZFP-BLAP-01",57.9319791,58.7510711,16.9391241,76.05929043,0.2114469
"ZFP-BLAP-02",82.9051439,17.536672,17.9822559,29.83973368,0.0929795
"ZFP-BLAP-03",169.766884,13.8683156,18.9718581,26.81328606,0.2649384
"ZFP-BLAP-04",214.4598701,0.9805627,18.3343086,30.84795482,0.2167141
"ZFP-BLAP-05",281.940840031297,-10.435026837852,16.1272697,26.34814878,0.1335327
"ZFP-BLAP-06",283.1879475,-5.1797759,17.2452278,40.17970317,0.239727
"ZFP-BLAP-07",285.8711769,-0.0839045,17.3825378,32.26696934,0.1436627
"ZFP-BLAP-08",288.2865542,12.0809331,17.2219067,40.98192797,0.2681856
"ZFP-BLAP-09",288.6701495,19.6404446,17.1925888,61.89704867,0.3337463
"ZFP-BLAP-10",294.0994092,5.0840485,15.28374,26.09559036,0.1564007
"ZFP-BLAP-11",294.6931004,58.6982611,18.2220764,51.51782999,0.1609315
"ZFP-BLAP-12",305.1211901,13.4763268,18.5244713,27.8967775,0.1355017
"ZFP-BLAP-13",312.463639,33.8647523,18.8525591,66.73355962,0.1849108
"ZFP-BLAP-14",317.8309891,31.9795156,18.1991768,84.62672167,0.1270905
"ZFP-BLAP-15",320.5709679,-0.3270681,18.8252315,28.19471033,0.1826707
"ZFP-BLAP-16",333.379362,53.6655937,17.9048863,38.57494292,0.1618977
"ZFP-HGBLAP-01",282.3082215,41.5407333,18.4109221,296.60081045,0.1182406
"ZFP-HGBLAP-02",286.3974935,-6.9930426,18.8090515,237.19107521,0.1202355
"ZFP-HGBLAP-03",288.6449108,-7.301616,18.3752689,342.5790541,0.113007
"ZFP-HGBLAP-04",295.6040678,15.378795,18.3809719,241.94183647,0.1168384
"ZFP-HGBLAP-05",303.5588585,41.1414719,17.5989351,174.68999675,0.1818132
"ZFP-HGBLAP-06",327.4398449,45.9767929,17.5623131,229.97667223,0.0960701

